Development of a Reference Database for Beta-Delayed Neutron Emission

Beta-delayed neutron emission is important for nuclear structure and astrophysics as well as for reactor applications. Significant advances in nuclear experimental techniques in the past two decades have led to a wealth of new measurements that remain to be incorporated in the databases. We report on a coordinated effort to compile and evaluate all the available beta-delayed neutron emission data. The different measurement techniques have been assessed and the data have been compared with semi-microscopic and microscopic-macroscopic models. The new microscopic database has been tested against aggregate total delayed neutron yields, time-dependent group parameters in 6-and 8-group re-presentation, and aggregate delayed neutron spectra. New recommendations of macroscopic delayed-neutron data for fissile materials of interest to applications are also presented. The new Reference Database for Beta-Delayed Neutron Emission Data is available online at: http://www-nds.iaea.org/beta-delayed-neutron/database.html.

==> NDS-Bibtex-rules.txt <==
General Guidelines for Bibtex Use
============================================

1. Proceedings:

    a. Use "inproceedings" for those NOT using "EPJ Web of Conferences"
     
        @inproceedings{svenne2007,
            Author = {Svenne, {J.P.} and Canton, L. and Kozier, K. and Townsend, L.},
            Booktitle = {Proceedings of International Conference on Nuclear Data for Science and Technology 2007, Nice, France, April 22-27, 2007},
            Publisher = {EDP Sciences},
            Title = {{Re-evaluating low-energy neutron-deuteron elastic scattering using three-nucleon theory}},
            Year = {2007}}

    b. For those using "EPJ Web of Conferences", follow the ND2016 example:
     
        @article{pigni:2016,
           author = {{Pigni}, M.~T. and {Gauld}, I.~C. and {Croft}, S.},
            title = "{Early applications of the R-matrix SAMMY code for charged-particle induced reactions and related covariances}",
        booktitle = {European Physical Journal Web of Conferences},
             year = 2017,
           series = {European Physical Journal Web of Conferences},
           journal = {European Physical Journal Web of Conferences},
           volume = 146,
            month = sep,
            pages = {02019},
              doi = {10.1051/epjconf/201714602019},
          note={ND2016: International Conference on Nuclear Data for Science and Technology, September 11-15, 2016 (Bruges, Belgium)}
        }

2. Books

    @book{Mughabghab1981,
        Author = {S. F. Mughabghab and M. Divadeenam and N. E. Holden},
        Publisher = {Academic Press},
        Title = {Neutron Cross Sections, Vol. 1, Neutron Resonance Parameters and Thermal Cross Sections, Part A, Z=1-60},
        Year = {1981}}

3. Slides from meeting, assuming they are on the web
     
    @electronic{romano,
        url = {https://indico.bnl.gov/getFile.py/access?contribId=52&sessionId=7&resId=0&materialId=slides&confId=868},
        author = {P. Romano and C. Lubitz},
        organization={Brookhaven National Laboratory},
        address={Upton, NY, USA},
        year = {2014},
        title = {{PFNS} \& other adjustments for {239Pu}},
        note={CSEWG Meeting, Brookhaven National Laboratory, Nov. 3-5, 2014},
    }

4. Websites use the "electronic" markup
     
    @electronic{JEFF32,
        Title = {{JEFF-3.2} evaluated data library},
        organization={OECD NEA},
        address={Paris, France},
        year = {2014},
        url = {https://www.oecd-nea.org/dbforms/data/eva/evatapes/jeff\_32/}}

5. Personal/private communications
     
    @unpublished{TRK16,
        author = {A. Trkov},
        note = {Private communication},
        year = {2016},
    }
    
   

6. Lab report-like reports (including those from the IAEA and NEA) should use the 
   "techreport" 
   
    a. Mandatory fields are "author", "title", "institution", and "year" according to 
       bibtex.  The "number" field is also mandatory, per Nuclear Data Sheets rules. 
       Other fields that would be nice to have are "url", "doi" and "address".
   
    b. The mark-up is as follows:

        @techreport{INDC0597,
            author = {A. J. Plompen and T. Kawano and R. Capote Noy},
            url = {www-nds.iaea.org/publications/indc/indc-nds-0597.pdf},
            title = {Inelastic scattering and capture cross-section data of major  
                     actinides in the fast neutron region},
            number = {INDC(NDS)-0597},
            institution = {International Atomic Energy Agency}, 
            address = {Vienna, Austria},
            year = {2012},
        }

7. Ph.D. Theses mostly follow bibtex coding rules.  
   This is the minimal "phdthesis" markup:

    @phdthesis{Reed73b,
        author = {R. L. Reed},
        title={Neutron {M}ultiplicity {M}easurements for {N}eutron-{I}nduced {F}ission of 
               {$^{233}$U and $^{235}$U}},
        school={Rensselaer Polytechnic Institute},
        year={1973},
    }

8. Journal articles mostly follow bibtex coding rules.  

    a. This is the minimal "article" markup:

        @article{Howe76,
            author = {R. E. Howe and T. W. Phillips and C. D. Bowman},
            journal = {Physical Review C},
            title = {Prompt fission neutrons from e{V} resonances in 
                     {$^{235}$U: M}easurement and correlation with other fission 
                     properties},
            volume = {13},
            year = {1976},
            pages = 195},
        }
        
     b. Accepted, but unpublished articles
     
        @article{Carlson2018,
            Author = {A. D. Carlson and V. G. Pronyaev and R. Capote and others},
            Journal = {Nuclear Data Sheets},
            Title = {International Evaluation of Neutron Cross Section Standards},
            Volume = {in press},
            Year = {2018}}
     
     
     c. Submitted, but not finished referreeing
     
        @article{Carlson2018,
            Author = {A. D. Carlson and V. G. Pronyaev and R. Capote and others},
            Journal = {Nuclear Data Sheets},
            Title = {International Evaluation of Neutron Cross Section Standards},
            Volume = {submitted},
            Year = {2018}}
     
     d. Articles to appear in same issue as the the one you are working on
     
        @article{Carlson2018,
            Author = {A. D. Carlson and V. G. Pronyaev and R. Capote and others},
            Journal = {Nuclear Data Sheets},
            Title = {International Evaluation of Neutron Cross Section Standards},
            Volume = {this issue},
            Year = {2018}}

9. DOI usage: add the DOI if you know it!

10. Don't forget to protect capitals and special markups in author fields and titles

11. Rules for author fields:

    a. List ALL the authors if you know them.
    
    b. In a pinch, stop the list with "and others", bibtex can do the "et al." formatting.
    
    c. For authors with multiple letters in an initial
    
        author = "S. {\relax Yu}. Epifanov and A. A. Vigasin",
    
    d. For compound last names. For example, "Karen Spaerck Jones" where the last name 
       is "Spaerck Jones"?  There are two approaches. The first is to use the 
       "last, first" entry format:

            author = "Sp{\"a}rck Jones, Karen",
        
      The second approach is to use braces to hide the spaces between the names:

            author = "Karen Sp{\"a}rck{ J}ones",
      
      or

            author = "Karen Sp{\"a}rck{ }{J}ones",

      The braces around the "J" serve to protect it from case changes.  Similarly 
      "von", "van" "de la", etc. can be handled with variations on this technique.
    
    e. For collaborations, we need to trick bibtex.  To cite an entire collaboration by 
       name, protect the whole name as if it is an author:
       
            author = {{X-5 Monte Carlo Team}},

        If you are citing an author on behalf of a collaboration, add
        
            collaboration={NACRE Collaboration},
            
12. Don't use any personal LaTeX macros.  There is no guarantee that the bibtex file will 
    work with them.  Stick to basic LaTeX, AMS tex and RevTex markups.
    
13. Experimental data with EXFOR entries should be noted in the "note" field as follows:

        note={EXFOR entry 23170},
        
    or
        
        note={EXFOR subentry 23170.002},
        
14 Other misc. information can also be stored in the notes, such as 

    note = {Final report on research contract 5472/RB},

15. Special cases

    a. Nuclear Wallet Cards are a special case.  They are neither a lab report nor a book.
       Use:

            @booklet{walletCards,
                author = {J. Tuli},
                address = {Brookhaven National Laboratory, Upton, NY},
                title = {Nuclear Wallet Cards},
                year = {2011},
            }
            
    b. ENDF reports are technical reports, but with an extra ENDF number
        
    c. The ENDF Formats Manual
    
        @techreport{ENDF6-Format-2012,
            collaboration = {{Cross Section Evaluation Working Group (CSEWG)}},
            Date-Modified = {2017-11-16 21:13:18 +0000},
            Editor = {A. Trkov and M. Herman and D. A. Brown},
            Institution = {Brookhaven National Laboratory},
            Number = {BNL-90365-2009 Rev. 2},
            Title = {{ENDF-6} Formats Manual},
            Year = {2012}}

    d. The ICSBEP, IRPhE and SINBAD books are treated similarly.  For an entire collection
       of benchmarks, do 
       
        @book{ICSBEP,
            Address = {Paris},
            Editor = {Briggs, {J.B.}},
            Note = {{{NEA}/NSC/DOC(95)03}},
            Publisher = {Organization for Economic Co-operation and Development-Nuclear Energy Agency (OECD-NEA)},
            Title = {{International} {Handbook} of {Evaluated} {Criticality} {Safety} {Benchmark} {Experiments} {(ICSBEP)}},
            Year = {2016}}
       
       for an individual case, do

        @incollection{jezebel,
            title={{PU-MET-FAST-001} BARE SPHERE OF PLUTONIUM-239 METAL (4.5 at.\% {240Pu}, 1.02 wt.\% {Ga})},
            author={J. Favorite and R. Brewer},
            Url = {https://www.oecd-nea.org/science/wpncs/icsbep/handbook.html},
            Address = {Paris},
            Editor = {Briggs, {J.B.}},
            Note = {{{NEA}/NSC/DOC(95)03}},
            Publisher = {Organization for Economic Co-operation and Development-Nuclear Energy Agency (OECD-NEA)},
            booktitle = {{International} {Handbook} of {Evaluated} {Criticality} {Safety} {Benchmark} {Experiments} {(ICSBEP)}},
            Year = {2016}}

References
==========
[1] O. Patashnik, "BibTeXing," downloaded from 
    http://mirrors.rit.edu/CTAN/biblio/bibtex/contrib/doc/btxdoc.pdf (1988).

[2] M. Shell, D. Hoadley, "BibTeX Tips and FAQ," downloaded from 
    http://ctan.mirrors.hoobly.com/biblio/bibtex/contrib/doc/btxFAQ.pdf (2007).
    
[3] O. Patashnik, "Designing BibTeX Styles," downloaded from 
    http://ctan.mirrors.hoobly.com/biblio/bibtex/contrib/doc/btxhak.pdf (1988).


